Evolving Fuzzy System Applied to Battery Charge Capacity Prediction for Fault Prognostics

This paper addresses the use of data-driven evolving techniques applied to fault prognostics. In such problems, accurate predictions of multiple steps ahead are essential for the Remaining Useful Life (RUL) estimation of a given asset. The fault prognostics' solutions must be able to model the typical nonlinear behavior of the degradation processes of these assets, and be adaptable to each unit's particularities. In this context, the Evolving Fuzzy Systems (EFSs) are models capable of representing such behaviors, in addition of being able to deal with non-stationary behavior, also present in these problems. Moreover, a methodology to recursively track the model's estimation error is presented as a way to quantify uncertainties that are propagated in the long-term predictions. The well-established NASA's Li-ion batteries data set is used to evaluate the models. The experiments indicate that generic EFSs can take advantage of both historical and stream data to estimate the RUL and its uncertainty.

==> BIBeusflat2021.txt <==
@article{Ahmad2019,
   issn = {09518320},
   pages = {67--76},
   volume = {184},
   title = {{A reliable technique for remaining useful life estimation of rolling element bearings using dynamic regression models}},
   journal = {Reliability Engineering and System Safety},
   doi = {10.1016j.ress.2018.02.003},
   author = {Ahmad, W. and Khan, S. A. and Islam, M. M. M. and Kim, J. M.},
   publisher = {Elsevier Ltd},
   year = {2019}
}

@article{Ahmadzadeh_2013,
   issn = {08926875},
   pages = {1--8},
   volume = {53},
   title = {{Remaining useful life prediction of grinding mill liners using an artificial neural network}},
   journal = {Minerals Engineering},
   doi = {10.1016j.mineng.2013.05.026},
   author = {Ahmadzadeh, F. and Lundberg, J.},
   publisher = {Elsevier Ltd},
   year = {2013}
}

@article{Ajami2012,
   issn = {01420615},
   pages = {728--735},
   volume = {43},
   title = {{Data driven approach for fault detection and diagnosis of turbine in thermal power plant using Independent Component Analysis (ICA)}},
   journal = {International Journal of Electrical Power and Energy Systems},
   doi = {10.1016j.ijepes.2012.06.022},
   author = {Ajami, A. and Daneshvar, M.},
   publisher = {Elsevier Ltd},
   number = {1},
   year = {2012}
}

@article{An_2015,
   issn = {09518320},
   pages = {223--236},
   volume = {133},
   title = {{Practical options for selecting data-driven or physics-based prognostics algorithms with reviews}},
   journal = {Reliability Engineering and System Safety},
   doi = {10.1016j.ress.2014.09.014},
   author = {An, D. and Kim, N. H. and Choi, J. H.},
   publisher = {Elsevier},
   year = {2015}
}

@inproceedings{Angelov2006,
   month = {September},
   title = {Evolving Fuzzy Systems from Data Streams in Real-Time},
   doi = {10.1109isefs.2006.251157},
   author = {Angelov, P. and Zhou, X.},
   publisher = {{IEEE}},
   booktitle = {2006 International Symposium on Evolving Fuzzy Systems},
   year = {2006}
}

@book{Astrom1996,
   pages = {555},
   title = {{Computer-Controlled Systems Theory and Design}},
   author = {{AA}str{{o}}m, K. J. and Wittenmark, B.},
   edition = {Third Edit},
   publisher = {Prentice Hall},
   year = {1996}
}

@article{Aye2017,
   issn = {10961216},
   pages = {485--498},
   volume = {84},
   title = {{An integrated Gaussian process regression for prediction of remaining useful life of slow speed bearings based on acoustic emission}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2016.07.039},
   author = {Aye, S. A. and Heyns, P. S.},
   publisher = {Elsevier},
   year = {2017}
}

@article{BarrazaBarraza2017,
   issn = {10961216},
   pages = {519--536},
   volume = {82},
   title = {{An adaptive ARX model to estimate the RUL of aluminum plates based on its crack growth}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2016.05.041},
   author = {Barraza-Barraza, D. and Tercero-G{'{o}}mez, V. G. and Beruvides, M. G. and Lim{'{o}}n-Robles, J.},
   publisher = {Elsevier},
   year = {2017}
}

@article{Bartlett2015,
   issn = {10636536},
   pages = {384--399},
   volume = {24},
   title = {{Electrochemical Model-Based State of Charge and Capacity Estimation for a Composite Electrode Lithium-Ion Battery}},
   journal = {IEEE Transactions on Control Systems Technology},
   doi = {10.1109TCST.2015.2446947},
   author = {Bartlett, A. and Marcicki, J. and Onori, S. and Rizzoni, G. and Yang, X. G. and Miller, T.},
   number = {2},
   year = {2016}
}

@article{Benkedjouh2013,
   pages = {1751--1760},
   volume = {26},
   title = {Remaining useful life estimation based on nonlinear feature reduction and support vector regression},
   journal = {Engineering Applications of Artificial Intelligence},
   doi = {10.1016j.engappai.2013.02.006},
   author = {Benkedjouh, T. and Medjaher, K. and Zerhouni, N. and Rechak, S.},
   number = {7},
   year = {2013}
}

@article{Blom2007,
   month = {January},
   pages = {55--70},
   volume = {43},
   title = {Exact Bayesian and particle filtering of stochastic hybrid systems},
   journal = {{IEEE} Transactions on Aerospace and Electronic Systems},
   doi = {10.1109taes.2007.357154},
   author = {Blom, H. and Bloem, E.},
   publisher = {Institute of Electrical and Electronics Engineers ({IEEE})},
   number = {1},
   year = {2007}
}

@article{Cadini2018,
   pages = {661--672},
   volume = {235},
   title = {State-of-life prognosis and diagnosis of lithium-ion batteries by data-driven particle filters},
   journal = {Applied Energy},
   doi = {10.1016j.apenergy.2018.10.095},
   author = {Cadini, F. and Sbarufatti, C. and Cancelliere, F. and Giglio, M.},
   publisher = {Elsevier},
   number = {September 2018},
   year = {2018}
}

@article{Caesarendra2011,
   month = {March},
   pages = {14--20},
   volume = {60},
   title = {Combined Probability Approach and Indirect Data-Driven Method for Bearing Degradation Prognostics},
   journal = {{IEEE} Transactions on Reliability},
   doi = {10.1109tr.2011.2104716},
   author = {Caesarendra, W. and Widodo, A. and Thom, P. H. and Yang, B. and Setiawan, J. D.},
   publisher = {Institute of Electrical and Electronics Engineers ({IEEE})},
   number = {1},
   year = {2011}
}

@article{Camargos2020,
   month = {November},
   pages = {106628},
   volume = {96},
   title = {Data-driven prognostics of rolling element bearings using a novel Error Based Evolving Takagi{textendash}Sugeno Fuzzy Model},
   journal = {Applied Soft Computing},
   doi = {10.1016j.asoc.2020.106628},
   author = {Camargos, M. O. and Bessa, I. and D'Angelo, M. F. S. V. and Cosme, L. B. and Palhares, R. M.},
   publisher = {Elsevier {BV}},
   year = {2020}
}

@article{Camargos2020_ifac,
   month = {July},
   pages = {},
   volume = {50},
   title = {Fault Prognostics of Rolling Bearings Using a Hybrid Approach},
   journal = {{IFAC}-{PapersOnLine}},
   author = {Camargos, M. O. and Bessa, I. and D'Angelo, M. F. S. V. and Palhares, R. M.},
   publisher = {Elsevier {BV}},
   number = {1},
   year = {2020}
}

@article{Camci2012,
   issn = {07488017},
   pages = {477--486},
   volume = {29},
   title = {{Feature evaluation for effective bearing prognostics}},
   journal = {Quality and Reliability Engineering International},
   doi = {10.1002qre.1396},
   author = {Camci, F. and Medjaher, K. and Zerhouni, N. and Nectoux, P.},
   number = {4},
   year = {2013}
}

@inproceedings{Carino2015,
   month = {mar},
   pages = {1752--1758},
   volume = {2015-June},
   title = {{Remaining useful life estimation of ball bearings by means of monotonic score calibration}},
   doi = {10.1109ICIT.2015.7125351},
   author = {Carino, J. A. and Zurita, D. and Delgado, M. and Ortega, J. A. and Romero-Troncoso, R. J.},
   publisher = {IEEE},
   booktitle = {2015 IEEE International Conference on Industrial Technology (ICIT)},
   number = {June},
   year = {2015},
   isbn = {978-1-4799-7800-7}
}

@article{Chaturvedi2010,
   month = {jun},
   issn = {1066-033X},
   pages = {49--68},
   volume = {30},
   title = {{Algorithms for Advanced Battery-Management Systems}},
   journal = {IEEE Control Systems},
   doi = {10.1109MCS.2010.936293},
   author = {Chaturvedi, N. A. and Klein, R. and Christensen, J. and Ahmed, J. and Kojic, A.},
   number = {3},
   year = {2010},
   isbn = {9781424474264}
}

@article{Chen2012,
   pages = {314--322},
   volume = {61},
   title = {{A technical framework and roadmap of embedded diagnosticsprognostics for complex mechanical systems in PHM systems}},
   journal = {2011 Prognostics and System Health Management Conference, PHM-Shenzhen 2011},
   doi = {10.1109PHM.2011.5939468},
   author = {Chen, Z. S. and Yang, Y. M. and Hu, Z.},
   number = {2},
   year = {2011},
   isbn = {9781424479511}
}

@article{Chen2012mssp,
   issn = {08883270},
   pages = {597--607},
   volume = {28},
   title = {{Machine remaining useful life prediction An integrated adaptive neuro-fuzzy and high-order particle filtering approach}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2011.10.009},
   author = {Chen, C. and Vachtsevanos, G. and Orchard, M. E.},
   publisher = {Elsevier},
   year = {2012}
}

@article{Cheng2010,
   month = {jun},
   issn = {1424-8220},
   pages = {5774--5797},
   volume = {10},
   title = {{Sensor Systems for Prognostics and Health Management}},
   journal = {Sensors},
   doi = {10.3390s100605774},
   author = {Cheng, S. and Azarian, M. H. and Pecht, M. G.},
   number = {6},
   year = {2010}
}

@article{Chiachio2015,
   pages = {134--147},
   volume = {142},
   title = {Condition-based prediction of time-dependent reliability in composites},
   journal = {Reliability Engineering and System Safety},
   doi = {10.1016j.ress.2015.04.018},
   author = {Chiach{'{i}}o, J. and Chiach{'{i}}o, M. and Sankararaman, S. and Saxena, A. and Goebel, K.},
   publisher = {Elsevier},
   year = {2015}
}

@article{Chiachio2019,
   title = {A {M}arkov chains prognostics framework for complex degradation processes},
   volume = {195},
   journal = {Reliability Engineering and System Safety},
   doi = {10.1016j.ress.2019.106621},
   author = {Chiach{'{i}}o, J. and Jal{'{o}}n, M. L. and Chiach{'{i}}o, M. and Kolios, A.},
   year = {2020}
}

@article{Chiu1994,
   pages = {267--278},
   volume = {2},
   title = {Fuzzy Model Identification Based on Cluster Estimation},
   journal = {Journal of Intelligent and Fuzzy Systems},
   doi = {10.3233IFS-1994-2306},
   author = {Chiu, S. L.},
   number = {3},
   year = {1994}
}

@article{Cieslak2011,
   issn = {13845810},
   pages = {136--158},
   volume = {24},
   title = {{Hellinger distance decision trees are robust and skew-insensitive}},
   journal = {Data Mining and Knowledge Discovery},
   doi = {10.1007s10618-011-0222-1},
   author = {Cieslak, D. A. and Hoens, T. R. and Chawla, N. V. and Kegelmeyer, W. P.},
   number = {1},
   year = {2012}
}

@phdthesis{CobleThesis2010,
   title = {Merging Data Sources to Predict Remaining Useful Life - An Automated Method to Identify Prognostic Parameters},
   year = {2010},
   author = {Coble, J. B.}
}

@inproceedings{Cordovil2019sbai,
  doi = {10.17648sbai-2019-111316},
  year = {2019},
  publisher = {Galoa},
  author = {Cordovil, L. A. Q. and Coutinho, P. H. and Bessa, I. V. and Camargos, M. O. and Palhares, R. M.},
  title = {An{'{a}}lise de Compromisso entre Granularidade e Interpretabilidade em Sistemas Granulares Evolutivos},
  booktitle = {Anais do 14{textordmasculine} Simp{'{o}}sio Brasileiro de Automa{c{c}}{~{a}}o Inteligente}
}

@article{Cordovil2019,
   month = {October},
   pages = {2427--2436},
   volume = {28},
   title = {Uncertain Data Modeling Based on Evolving Ellipsoidal Fuzzy Information Granules},
   journal = {{IEEE} Transactions on Fuzzy Systems},
   doi = {10.1109tfuzz.2019.2937052},
   author = {Cordovil, L. A. Q. and Coutinho, P. H. S. and Bessa, I. V.  and D'Angelo, M. F. S. V. and Palhares, R. M.},
   publisher = {Institute of Electrical and Electronics Engineers ({IEEE})},
   number = {10},
   year = {2020}
}

@article{Cosme2018,
   pages = {834--853},
   volume = {48},
   title = {A novel fault prognostic approach based on particle filters and differential evolution},
   journal = {Applied Intelligence},
   doi = {10.1007s10489-017-1013-1},
   author = {Cosme, L. B. and D'Angelo, M. F. S. V. and Caminhas, W. M. and Yin, S. and Palhares, R. M.},
   number = {4},
   year = {2018}
}

@article{Csiszr2004,
   issn = {1567-2190},
   pages = {417--528},
   volume = {1},
   title = {{Information Theory and Statistics A Tutorial}},
   journal = {Foundations and Trends™ in Communications and Information Theory},
   doi = {10.15610100000004},
   author = {Csisz{'{a}}r, I. and Shields, P. C.},
   number = {4},
   year = {2004}
}

@article{Cubillo2016,
   issn = {16878140},
   pages = {1--21},
   volume = {8},
   title = {{A review of physics-based models in prognostics Application to gears and bearings of rotating machinery}},
   journal = {Advances in Mechanical Engineering},
   doi = {10.11771687814016664660},
   author = {Cubillo, A. and Perinpanayagam, S. and Esperon-Miguez, M.},
   number = {8},
   year = {2016},
   isbn = {1687814016664}
}

@article{Datong_Liu_2015,
   issn = {0018-9456},
   pages = {660--670},
   volume = {64},
   title = {{An Integrated Probabilistic Approach to Lithium-Ion}},
   journal = {Ieee Transactions on Instrumentation and Measurement},
   doi = {10.1109TIM.2014.2348613},
   author = {Liu, D. and Xie, W. and Liao, H. and Peng, Y.},
   number = {3},
   year = {2015}
}

@article{Downey2019,
   issn = {09518320},
   pages = {1--12},
   volume = {182},
   title = {{Physics-based prognostics of lithium-ion battery using non-linear least squares with dynamic bounds}},
   journal = {Reliability Engineering and System Safety},
   doi = {10.1016j.ress.2018.09.018},
   author = {Downey, A. and Lui, Y. H. and Hu, C. and Laflamme, S. and Hu, S.},
   number = {March 2018},
   year = {2019}
}

@article{El-Koujok2011,
   pages = {310--320},
   volume = {51},
   title = {Reducing arbitrary choices in model building for prognostics An approach by applying parsimony principle on an evolving neuro-fuzzy system},
   journal = {Microelectronics Reliability},
   doi = {10.1016j.microrel.2010.09.014},
   author = {El-Koujok, M. and Gouriveau, R. and Zerhouni, N.},
   number = {2},
   year = {2011}
}

@article{Fang2015,
   issn = {09518320},
   pages = {266--274},
   volume = {133},
   title = {{An adaptive functional regression-based prognostic model for applications with missing data}},
   journal = {Reliability Engineering and System Safety},
   doi = {10.1016j.ress.2014.08.013},
   author = {Fang, X. and Zhou, R. and Gebraeel, N.},
   publisher = {Elsevier},
   year = {2015}
}

@article{FengfengXi2000,
   month = {March},
   pages = {375--392},
   volume = {6},
   title = {Bearing Diagnostics Based on Pattern Recognition of Statistical Parameters},
   journal = {Journal of Vibration and Control},
   doi = {10.1177107754630000600303},
   author = {Xi, F. and Sun, Q. and Krishnappa, G.},
   publisher = {{SAGE} Publications},
   number = {3},
   year = {2000}
}

@article{Frenkel1999,
   issn = {1053587X},
   pages = {306--320},
   volume = {47},
   title = {{Recursive expectation-maximization (EM) algorithms for time-varying parameters with applications to multiple target tracking}},
   journal = {IEEE Transactions on Signal Processing},
   doi = {10.110978.740104},
   author = {Frenkel, L. and Feder, M.},
   number = {2},
   year = {1999}
}

@article{Fuzzy-Past-Present-Future2019,
   issn = {15566048},
   pages = {56--68},
   volume = {14},
   title = {{Fuzzy control systems Past, present and future}},
   journal = {IEEE Computational Intelligence Magazine},
   doi = {10.1109MCI.2018.2881644},
   author = {Nguyen, A. T. and Taniguchi, T. and Eciolaza, L. and Campos, V. and Palhares, R. and Sugeno, M.},
   number = {1},
   year = {2019}
}

@article{Gacto2011,
   pages = {4340--4360},
   volume = {181},
   title = {Interpretability of linguistic fuzzy rule-based systems An overview of interpretability measures},
   journal = {Information Sciences},
   doi = {10.1016j.ins.2011.02.021},
   author = {Gacto, M. J. and Alcal{'{a}}, R. and Herrera, F.},
   publisher = {Elsevier Inc.},
   number = {20},
   year = {2011}
}

@article{Gebraeel2005,
   pages = {543--557},
   volume = {37},
   title = {Residual-life distributions from component degradation signals A {B}ayesian approach},
   journal = {IIE Transactions (Institute of Industrial Engineers)},
   doi = {10.108007408170590929018},
   author = {Gebraeel, N. Z. and Lawley, M. A. and Li, R. and Ryan, J. K.},
   number = {6},
   year = {2005}
}

@article{Gebraeel2008,
   issn = {00189529},
   pages = {539--550},
   volume = {57},
   title = {{Prognostic degradation models for computing and updating residual life distributions in a time-varying environment}},
   journal = {IEEE Transactions on Reliability},
   doi = {10.1109TR.2008.928245},
   author = {Gebraeel, N. and Pan, J.},
   number = {4},
   year = {2008}
}

@article{Gouriveau2012,
   issn = {00189529},
   pages = {909--920},
   volume = {61},
   title = {{Connexionist-systems-based long term prediction approaches for prognostics}},
   journal = {IEEE Transactions on Reliability},
   doi = {10.1109TR.2012.2220700},
   author = {Gouriveau, R. and Zerhouni, N.},
   number = {4},
   year = {2012}
}

@article{Greff2017,
   month = {October},
   pages = {2222--2232},
   volume = {28},
   title = {{LSTM} A Search Space Odyssey},
   journal = {{IEEE} Transactions on Neural Networks and Learning Systems},
   doi = {10.1109tnnls.2016.2582924},
   author = {Greff, K. and Srivastava, R. K. and Koutnik, J. and Steunebrink, B. R. and Schmidhuber, J.},
   publisher = {Institute of Electrical and Electronics Engineers ({IEEE})},
   number = {10},
   year = {2017}
}

@article{Guo2016,
   issn = {10709622},
   title = {{Multifeatures Fusion and Nonlinear Dimension Reduction for Intelligent Bearing Condition Monitoring}},
   volume = {2016},
   journal = {Shock and Vibration},
   doi = {10.115520164632562},
   author = {Guo, L. and Gao, H. and Huang, H. and He, X. and Li, S.},
   year = {2016}
}

@article{Guo2019,
   pages = {1--20},
   title = {A Review on Prognostics Methods for Engineering Systems},
   journal = {IEEE Transactions on Reliability},
   doi = {10.1109TR.2019.2957965},
   author = {Guo, J. and Li, Z. and Li, M.},
   publisher = {IEEE},
   year = {2019}
}

@article{Guo_2017,
   issn = {18728286},
   pages = {98--109},
   volume = {240},
   title = {{A recurrent neural network based health indicator for remaining useful life prediction of bearings}},
   journal = {Neurocomputing},
   doi = {10.1016j.neucom.2017.02.045},
   author = {Guo, L. and Li, N. and Jia, F. and Lei, Y. and Lin, J.},
   publisher = {Elsevier B.V.},
   year = {2017}
}

@article{Gupta1991,
   pages = {431--450},
   volume = {40},
   title = {{Theory of T-norms and fuzzy inference methods}},
   journal = {Fuzzy Sets and Systems},
   doi = {10.10160165-0114(91)90171-L},
   author = {Gupta, M. M. and Qi, J.},
   number = {3},
   year = {1991}
}

@article{Hager1989,
   month = {jun},
   issn = {0036-1445},
   pages = {221--239},
   volume = {31},
   title = {{Updating the Inverse of a Matrix}},
   journal = {SIAM Review},
   doi = {10.11371031049},
   author = {Hager, W. W.},
   number = {2},
   year = {1989}
}

@article{Hanachi2018,
   issn = {14333015},
   pages = {2861--2872},
   volume = {101},
   title = {{Hybrid data-driven physics-based model fusion framework for tool wear prediction}},
   journal = {International Journal of Advanced Manufacturing Technology},
   doi = {10.1007s00170-018-3157-5},
   author = {Hanachi, H. and Yu, W. and Kim, I. Y. and Liu, J. and Mechefske, C. K.},
   publisher = {The International Journal of Advanced Manufacturing Technology},
   number = {9-12},
   year = {2019}
}

@article{He2011,
   issn = {03787753},
   pages = {10314--10321},
   volume = {196},
   title = {{Prognostics of lithium-ion batteries based on Dempster-Shafer theory and the Bayesian Monte Carlo method}},
   journal = {Journal of Power Sources},
   doi = {10.1016j.jpowsour.2011.08.040},
   author = {He, W. and Williard, N. and Osterman, M. and Pecht, M.},
   publisher = {Elsevier B.V.},
   number = {23},
   year = {2011}
}

@article{Henderson1981,
   issn = {00361445},
   pages = {53--60},
   volume = {23},
   title = {On Deriving the Inverse of a Sum of Matrices},
   journal = {SIAM Review},
   author = {Henderson, H. V. and Searle, S. R.},
   publisher = {Society for Industrial and Applied Mathematics},
   number = {1},
   year = {1981}
}

@article{Heng2009,
   issn = {08883270},
   pages = {724--739},
   volume = {23},
   title = {{Rotating machinery prognostics State of the art, challenges and opportunities}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2008.06.009},
   author = {Heng, A. and Zhang, S. and Tan, A. C. C. and Mathew, J.},
   number = {3},
   year = {2009}
}

@article{Hochreiter1997,
   month = {November},
   pages = {1735--1780},
   volume = {9},
   title = {Long Short-Term Memory},
   journal = {Neural Computation},
   doi = {10.1162neco.1997.9.8.1735},
   author = {Hochreiter, S. and Schmidhuber, J.},
   publisher = {{MIT} Press - Journals},
   number = {8},
   year = {1997}
}

@article{Hong2009,
   issn = {0888613X},
   pages = {1129--1147},
   volume = {50},
   title = {{A new probabilistic fuzzy model Fuzzifi-cation-Maximization (FM) approach}},
   journal = {International Journal of Approximate Reasoning},
   doi = {10.1016j.ijar.2009.05.004},
   author = {Hong, S. and Lee, H. and Kim, E.},
   publisher = {Elsevier Inc.},
   number = {7},
   year = {2009}
}

@article{Hu2012,
   issn = {09518320},
   pages = {120--135},
   volume = {103},
   title = {{Ensemble of data-driven prognostic algorithms for robust prediction of remaining useful life}},
   journal = {Reliability Engineering and System Safety},
   doi = {10.1016j.ress.2012.03.008},
   author = {Hu, C. and Youn, B. D. and Wang, P. and {Taek Yoon}, J.},
   publisher = {Elsevier},
   year = {2012}
}

@article{Huang2017,
   issn = {10961216},
   pages = {294--306},
   volume = {87},
   title = {{Remaining useful life prediction for an adaptive skew-Wiener process model}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2016.10.027},
   author = {Huang, Z. and Xu, Z. and Ke, X. and Wang, W. and Sun, Y.},
   publisher = {Elsevier},
   number = {October 2016},
   year = {2017}
}

@article{Inacio2015,
  doi = {10.11552015368190},
  year = {2015},
  publisher = {Hindawi Limited},
  volume = {2015},
  pages = {1--14},
  author = {Inacio, M. and Lemos, A. and Caminhas, W.},
  title = {Fault Diagnosis with Evolving Fuzzy Classifier Based on Clustering Algorithm and Drift Detection},
  journal = {Mathematical Problems in Engineering}
}

@techreport{ISO16079,
   institution = {International Organization for Standardization},
   title = {{Condition monitoring and diagnostics of wind turbines -- Part 1 General guidelines}},
   author = {Rashid, A. and Hitchcock, L. and Ibido, M. and Gigant, A.},
   year = {2017},
   address = {Geneva, CH}
}

@article{Jardine2006,
   month = {oct},
   issn = {08883270},
   pages = {1483--1510},
   volume = {20},
   title = {{A review on machinery diagnostics and prognostics implementing condition-based maintenance}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2005.09.012},
   author = {Jardine, A. K. S. and Lin, D. and Banjevic, D.},
   number = {7},
   year = {2006}
}

@article{Javed2015,
   issn = {21682267},
   pages = {2626--2639},
   volume = {45},
   title = {{A new multivariate approach for prognostics based on extreme learning machine and fuzzy clustering}},
   journal = {IEEE Transactions on Cybernetics},
   doi = {10.1109TCYB.2014.2378056},
   author = {Javed, K. and Gouriveau, R. and Zerhouni, N.},
   number = {12},
   year = {2015}
}

@article{Javed2017,
   issn = {10961216},
   pages = {214--236},
   volume = {94},
   title = {{State of the art and taxonomy of prognostics approaches, trends of prognostics applications and open issues towards maturity at different technology readiness levels}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2017.01.050},
   author = {Javed, K. and Gouriveau, R. and Zerhouni, N.},
   year = {2017}
}

@inproceedings{JianhuiLuo2003,
   title = {Model-based prognostic techniques [maintenance applications]},
   volume = {},
   pages = {330-340},
   doi = {10.1109autest.2003.1243596},
   author = {Luo, J. and Namburu, M. and Pattipati, K. and Qiao, L. and Kawamoto, M. and Chigusa, S.},
   publisher = {{IEEE}},
   booktitle = {Proceedings AUTOTESTCON 2003. IEEE Systems Readiness Technology Conference.},
   number = {},
   year = {2003}
}

@article{Jin2016,
   issn = {00189456},
   pages = {2046--2054},
   volume = {65},
   title = {{Anomaly detection and fault prognosis for bearings}},
   journal = {IEEE Transactions on Instrumentation and Measurement},
   doi = {10.1109TIM.2016.2570398},
   author = {Jin, X. and Sun, Y. and Que, Z. and Wang, Y. and Chow, T. W. S.},
   number = {9},
   year = {2016}
}

@article{Jin2019,
   issn = {00939994},
   pages = {3394--3401},
   volume = {55},
   title = {{A Data-Driven Approach for Bearing Fault Prognostics}},
   journal = {IEEE Transactions on Industry Applications},
   doi = {10.1109TIA.2019.2907666},
   author = {Jin, X. and Que, Z. and Sun, Y. and Guo, Y. and Qiao, W.},
   number = {4},
   year = {2019}
}

@article{Jouin2016,
   issn = {10961216},
   pages = {2--31},
   volume = {72-73},
   title = {{Particle filter-based prognostics Review, discussion and perspectives}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2015.11.008},
   author = {Jouin, M. and Gouriveau, R. and Hissel, D. and P{'{e}}ra, M. C. and Zerhouni, N.},
   year = {2016}
}

@article{Kan2015,
   issn = {10961216},
   pages = {1--20},
   volume = {62},
   title = {{A review on prognostic techniques for non-stationary and non-linear rotating systems}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2015.02.016},
   author = {Kan, M. S. and Tan, A. C. C. and Mathew, J.},
   publisher = {Elsevier},
   year = {2015}
}

@article{Karnik1998,
   pages = {915--920},
   volume = {2},
   title = {{Introduction to type-2 fuzzy logic systems}},
   journal = {1998 IEEE International Conference on Fuzzy Systems Proceedings - IEEE World Congress on Computational Intelligence},
   doi = {10.1109FUZZY.1998.686240},
   author = {Karnik, N. N. and Mendel, J. M.},
   year = {1998},
   isbn = {078034863X}
}

@article{Kasabov2001,
   issn = {10834419},
   pages = {902--918},
   volume = {31},
   title = {{Evolving fuzzy neural networks for supervisedunsupervised online knowledge-based learning}},
   journal = {IEEE Transactions on Systems, Man and Cybernetics, Part B (Cybernetics)},
   doi = {10.11093477.969494},
   author = {Kasabov, N.},
   number = {6},
   year = {2001}
}

@article{Khaleghi2019,
   issn = {03062619},
   pages = {113813},
   volume = {255},
   title = {{Developing a real-time data-driven battery health diagnosis method, using time and frequency domain condition indicators}},
   journal = {Applied Energy},
   doi = {10.1016j.apenergy.2019.113813},
   author = {Khaleghi, S. and Firouz, Y. and {Van Mierlo}, J. and {Van den Bossche}, P.},
   publisher = {Elsevier},
   number = {August},
   year = {2019}
}

@article{Khumprom2019,
   issn = {19961073},
   title = {{A data-driven predictive prognostic model for lithium-ion batteries based on a deep learning algorithm}},
   volume = {12},
   journal = {Energies},
   doi = {10.3390en12040660},
   author = {Khumprom, P. and Yodo, N.},
   number = {4},
   year = {2019}
}

@inproceedings{Kingma2015,
   title = {Adam {A} Method for Stochastic Optimization},
   author = {Kingma, D. P. and Ba, J.},
   booktitle = {3rd International Conference on Learning Representations, {ICLR} 2015, San Diego, CA, USA, May 7-9, 2015, Conference Track Proceedings},
   year = {2015}
}

@article{Lall2012,
   issn = {02780046},
   pages = {4301--4314},
   volume = {59},
   title = {{Prognostics health management of electronic systems under mechanical shock and vibration using Kalman filter models and metrics}},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2012.2183834},
   author = {Lall, P. and Lowe, R. and Goebel, K.},
   number = {11},
   year = {2012}
}

@article{LeSon2016,
   month = {May},
   pages = {76--87},
   volume = {149},
   title = {Remaining useful lifetime estimation and noisy gamma deterioration process},
   journal = {Reliability Engineering {&} System Safety},
   doi = {10.1016j.ress.2015.12.016},
   author = {Son, K. L. and Fouladirad, M. and Barros, A.},
   publisher = {Elsevier {BV}},
   year = {2016}
}

@article{Lee2014,
   issn = {08883270},
   pages = {314--334},
   volume = {42},
   title = {{Prognostics and health management design for rotary machinery systems - Reviews, methodology and applications}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2013.06.004},
   author = {Lee, J. and Wu, F. and Zhao, W. and Ghaffari, M. and Liao, L. and Siegel, D.},
   publisher = {Elsevier},
   number = {1-2},
   year = {2014}
}

@article{Lei2016,
   issn = {00189456},
   pages = {2671--2684},
   volume = {65},
   title = {{A New Method Based on Stochastic Process Models for Machine Remaining Useful Life Prediction}},
   journal = {IEEE Transactions on Instrumentation and Measurement},
   doi = {10.1109TIM.2016.2601004},
   author = {Lei, Y. and Li, N. and Lin, J.},
   number = {12},
   year = {2016}
}

@article{Lei2016a,
   pages = {1314--1326},
   volume = {65},
   title = {A Model-Based Method for Remaining Useful Life Prediction of Machinery},
   journal = {{IEEE} Transactions on Reliability},
   doi = {10.1109tr.2016.2570568},
   author = {Lei, Y. and Li, N. and Gontarz, S. and Lin, J. and Radkowski, S. and Dybala, J.},
   number = {3},
   year = {2016}
}

@article{Lei2016tr,
   issn = {00189529},
   pages = {1314--1326},
   volume = {65},
   title = {{A Model-Based Method for Remaining Useful Life Prediction of Machinery}},
   journal = {IEEE Transactions on Reliability},
   doi = {10.1109TR.2016.2570568},
   author = {Lei, Y. and Li, N. and Gontarz, S. and Lin, J. and Radkowski, S. and Dybala, J.},
   number = {3},
   year = {2016}
}

@article{Lei2018,
   issn = {10961216},
   pages = {799--834},
   volume = {104},
   title = {{Machinery health prognostics A systematic review from data acquisition to RUL prediction}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2017.11.016},
   author = {Lei, Y. and Li, N. and Guo, L. and Li, N. and Yan, T. and Lin, J.},
   publisher = {Elsevier Ltd},
   number = {May},
   year = {2018}
}

@article{Leite2009,
  doi = {10.1016j.na.2009.06.037},
  year = {2009},
  month = dec,
  publisher = {Elsevier {BV}},
  volume = {71},
  number = {12},
  pages = {e2665--e2673},
  author = {Leite, D. F. and Hell, M. B. and Costa, P. and Gomide, F.},
  title = {Real-time fault diagnosis of nonlinear systems},
  journal = {Nonlinear Analysis Theory,  Methods {&} Applications}
}

@article{Leite2015,
  doi = {10.1109tfuzz.2014.2333774},
  year = {2015},
  month = aug,
  publisher = {Institute of Electrical and Electronics Engineers ({IEEE})},
  volume = {23},
  number = {4},
  pages = {923--938},
  author = {Leite, D. and Palhares, R. M. and Campos, V. C. S. and Gomide, F.},
  title = {Evolving Granular Fuzzy Model-Based Control of Nonlinear Dynamic Systems},
  journal = {{IEEE} Transactions on Fuzzy Systems}
}

@article{Leite2018,
   issn = {18790690},
   pages = {1917--1925},
   volume = {81},
   title = {{Prognostic techniques applied to maintenance of wind turbines a concise and specific review}},
   journal = {Renewable and Sustainable Energy Reviews},
   doi = {10.1016j.rser.2017.06.002},
   author = {Leite, G. D. N. P. and Ara{'{u}}jo, A. M. and Rosas, P. A. C.},
   number = {February},
   year = {2018}
}

@article{Lemos2011,
   month = {February},
   pages = {91--104},
   volume = {19},
   title = {Multivariable Gaussian Evolving Fuzzy Modeling System},
   journal = {{IEEE} Transactions on Fuzzy Systems},
   doi = {10.1109tfuzz.2010.2087381},
   author = {Lemos, A. and Caminhas, W. and Gomide, F.},
   publisher = {Institute of Electrical and Electronics Engineers ({IEEE})},
   number = {1},
   year = {2011}
}

@article{Lemos2013,
  doi = {10.1016j.ins.2011.08.030},
  year = {2013},
  month = jan,
  publisher = {Elsevier {BV}},
  volume = {220},
  pages = {64--85},
  author = {Lemos, A. and Caminhas, W. and Gomide, F},
  title = {Adaptive fault detection and diagnosis using an evolving fuzzy classifier},
  journal = {Information Sciences}
}

@article{Li2012,
   issn = {00189456},
   pages = {990--1001},
   volume = {61},
   title = {{Rotational machine health monitoring and fault detection using EMD-based acoustic emission feature quantification}},
   journal = {IEEE Transactions on Instrumentation and Measurement},
   doi = {10.1109TIM.2011.2179819},
   author = {Li, R. and He, D.},
   number = {4},
   year = {2012}
}

@article{Li2015,
   issn = {02780046},
   pages = {7762--7773},
   volume = {62},
   title = {{An Improved Exponential Model for Predicting Remaining Useful Life of Rolling Element Bearings}},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2015.2455055},
   author = {Li, N. and Lei, Y. and Lin, J. and Ding, S. X.},
   number = {12},
   year = {2015}
}

@article{Li2017,
   issn = {02780046},
   pages = {5709--5718},
   volume = {64},
   title = {{Remaining Useful Life Prediction Based on a General Expression of Stochastic Process Models}},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2017.2677334},
   author = {Li, N. and Lei, Y. and Guo, L. and Yan, T. and Lin, J.},
   number = {7},
   year = {2017}
}

@article{Li2019,
   issn = {02780046},
   pages = {2092--2101},
   volume = {66},
   title = {{A wiener-process-model-based method for remaining useful life prediction considering unit-to-unit variability}},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2018.2838078},
   author = {Li, N. and Lei, Y. and Yan, T. and Li, N. and Han, T.},
   number = {3},
   year = {2019}
}

@article{Li2019jps,
   issn = {03787753},
   pages = {56--67},
   volume = {421},
   title = {{Prognostic health condition for lithium battery using the partial incremental capacity and Gaussian process regression}},
   journal = {Journal of Power Sources},
   doi = {10.1016j.jpowsour.2019.03.008},
   author = {Li, X. and Wang, Z. and Yan, J.},
   publisher = {Elsevier},
   number = {February},
   year = {2019}
}

@article{Li2019mdpi,
   month = {jul},
   issn = {1996-1073},
   pages = {2705},
   volume = {12},
   title = {{Remaining Useful Life Prediction of Rolling Element Bearings Using Supervised Machine Learning}},
   journal = {Energies},
   doi = {10.3390en12142705},
   author = {Li, X. and Elasha, F. and Shanbr, S. and Mba, D.},
   number = {14},
   year = {2019}
}

@article{Li2019mssp,
   issn = {10961216},
   pages = {689--702},
   volume = {131},
   title = {{Time varying and condition adaptive hidden Markov model for tool wear state estimation and remaining useful life prediction in micro-milling}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2019.06.021},
   author = {Li, W. and Liu, T.},
   publisher = {Elsevier Ltd},
   year = {2019}
}

@article{Li_2018,
   issn = {09518320},
   pages = {1--11},
   volume = {172},
   title = {{Remaining useful life estimation in prognostics using deep convolution neural networks}},
   journal = {Reliability Engineering and System Safety},
   doi = {10.1016j.ress.2017.11.021},
   author = {Li, X. and Ding, Q. and Sun, J. Q.},
   publisher = {Elsevier Ltd},
   year = {2018}
}

@article{Liao2013,
   issn = {0740817X},
   pages = {964--980},
   volume = {45},
   title = {{A framework for predicting the remaining useful life of a single unit under time-varying operating conditions}},
   journal = {IIE Transactions (Institute of Industrial Engineers)},
   doi = {10.10800740817X.2012.705451},
   author = {Liao, H. and Tian, Z.},
   number = {9},
   year = {2013}
}

@article{Liao2014,
   issn = {00189529},
   pages = {191--207},
   volume = {63},
   title = {{Review of hybrid prognostics approaches for remaining useful life prediction of engineered systems, and an application to battery life prediction}},
   journal = {IEEE Transactions on Reliability},
   doi = {10.1109TR.2014.2299152},
   author = {Liao, L. and K{{o}}ttig, F.},
   number = {1},
   year = {2014}
}

@article{Liu2015,
   issn = {10961216},
   pages = {217--232},
   volume = {64-65},
   title = {{A novel method using adaptive hidden semi-Markov model for multi-sensor monitoring equipment health prognosis}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2015.03.029},
   author = {Liu, Q. and Dong, M. and Lv, W. and Geng, X. and Li, Y.},
   publisher = {Elsevier},
   year = {2015}
}

@article{Liu2015tr,
   issn = {00189529},
   pages = {1287--1299},
   volume = {64},
   title = {{Dynamic Reliability Assessment for Multi-State Systems Utilizing System-Level Inspection Data}},
   journal = {IEEE Transactions on Reliability},
   doi = {10.1109TR.2015.2418294},
   author = {Liu, Y. and Zuo, M. J. and Li, Y. F. and Huang, H. Z.},
   number = {4},
   year = {2015}
}

@article{Liu2016mssp,
   issn = {10961216},
   pages = {796--809},
   volume = {76-77},
   title = {{An adaptive online learning approach for Support Vector Regression Online-SVR-FID}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2016.02.056},
   author = {Liu, J. and Zio, E.},
   publisher = {Elsevier},
   year = {2016}
}

@article{Liu2018,
   issn = {02780046},
   pages = {1549--1558},
   volume = {65},
   title = {{Prognostics and health management of bearings based on logarithmic linear recursive least-squares and recursive maximum likelihood estimation}},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2017.2733469},
   author = {Liu, X. and Song, P. and Yang, C. and Hao, C. and Peng, W.},
   number = {2},
   year = {2017}
}

@article{Liu2019,
   pages = {1--5},
   title = {{Data-driven prognostics of remaining useful life for milling machine cutting tools}},
   journal = {2019 IEEE International Conference on Prognostics and Health Management (ICPHM)},
   doi = {10.1109icphm.2019.8819400},
   author = {Liu, Y. and Chang, Y. and Liu, S. and Chen, S.},
   publisher = {IEEE},
   year = {2019},
   isbn = {9781538683576}
}

@article{Liu_2019,
   issn = {02780046},
   pages = {6077--6086},
   volume = {66},
   title = {{Short-Term Prognostics of PEM Fuel Cells A Comparative and Improvement Study}},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2018.2873105},
   author = {Liu, H. and Chen, J. and Hissel, D. and Su, H.},
   publisher = {IEEE},
   number = {8},
   year = {2019}
}

@book{Ljung1999,
   pages = {640},
   title = {System Identification Theory for the User},
   author = {Ljung, L.},
   edition = {2nd},
   publisher = {Prentice Hall},
   year = {1999}
}

@article{Lu2019,
   issn = {00262714},
   pages = {96--105},
   volume = {92},
   title = {{Prognostics of IGBT modules based on the approach of particle filtering}},
   journal = {Microelectronics Reliability},
   doi = {10.1016j.microrel.2018.11.012},
   author = {Lu, Y. and Christou, A.},
   publisher = {Elsevier},
   number = {November 2018},
   year = {2019}
}

@article{Ly2009,
   pages = {108--115},
   title = {{Fault diagnosis and failure prognosis for engineering systems A global perspective}},
   journal = {2009 IEEE International Conference on Automation Science and Engineering, CASE 2009},
   doi = {10.1109COASE.2009.5234094},
   author = {Ly, C. and Tom, K. and Byington, C. S. and Patrick, R. and Vachtsevanos, G. J.},
   year = {2009},
   isbn = {9781424445783}
}

@article{Ma2018,
   issn = {1868-8071},
   pages = {2269--2282},
   volume = {10},
   title = {{State of health prediction for lithium-ion batteries using multiple-view feature fusion and support vector regression ensemble}},
   journal = {International Journal of Machine Learning and Cybernetics},
   doi = {10.1007s13042-018-0865-y},
   author = {Ma, C. and Zhai, X. and Wang, Z. and Tian, M. and Yu, Q. and Liu, L. and Liu, H. and Wang, H. and Yang, X.},
   publisher = {Springer Berlin Heidelberg},
   number = {9},
   year = {2019},
   isbn = {0123456789}
}

@article{Ma2019,
   issn = {10636706},
   pages = {917--927},
   volume = {27},
   title = {{Condition-based maintenance optimization for multicomponent systems under imperfect repair-based on RFAD model}},
   journal = {IEEE Transactions on Fuzzy Systems},
   doi = {10.1109TFUZZ.2018.2878165},
   author = {Ma, H. G. and Wu, J. P. and Li, X. Y. and Kang, R.},
   number = {5},
   year = {2019}
}

@book{Makridakis1997,
   title = {Forecasting  methods and applications},
   author = {Makridakis, S. and Wheelwright, S. C. and Hyndman, R. J.},
   publisher = {John Wiley & Sons},
   year = {1998},
   isbn = {978-0-471-53233-0},
   address = {New York}
}

@inproceedings{Medjaher2013,
   title = {Data-driven prognostics based on health indicator construction Application to {PRONOSTIA's}},
   doi = {10.23919ecc.2013.6669223},
   author = {Medjaher, K. and Zerhouni, N. and Baklouti, J.},
   booktitle = {2013 European Control Conference ({ECC})},
   year = {2013}
}

@article{Meng_2019,
   issn = {13640321},
   pages = {109405},
   volume = {116},
   title = {{A review on prognostics and health management (PHM) methods of lithium-ion batteries}},
   journal = {Renewable and Sustainable Energy Reviews},
   doi = {10.1016j.rser.2019.109405},
   author = {Meng, H. and Li, Y.},
   publisher = {Elsevier Ltd},
   number = {September},
   year = {2019}
}

@article{Moshtaghi2016,
   pages = {360--368},
   title = {Online clustering of multivariate time-series},
   journal = {16th SIAM International Conference on Data Mining 2016, SDM 2016},
   doi = {10.11371.9781611974348.41},
   author = {Moshtaghi, M. and Leckie, C. and Bezdek, J. C.},
   number = {June},
   year = {2016}
}

@article{Nguyen2019,
   issn = {21693536},
   pages = {49527--49537},
   volume = {7},
   title = {{Ensemble of Models for Fatigue Crack Growth Prognostics}},
   journal = {IEEE Access},
   doi = {10.1109ACCESS.2019.2910611},
   author = {Nguyen, H. P. and Liu, J. and Zio, E.},
   publisher = {IEEE},
   year = {2019}
}

@article{PYW2019,
   pages = {9636--9640},
   volume = {66},
   title = {Artificial Intelligence in Industrial Systems},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2019.2916709},
   author = {Palhares, R. M. and Yuan, Y. and Wang, Q.},
   number = {12},
   year = {2019}
}

@article{Pan2014,
   pages = {105--113},
   volume = {35},
   title = {Machine health condition prediction via online dynamic fuzzy neural networks},
   journal = {Engineering Applications of Artificial Intelligence},
   doi = {10.1016j.engappai.2014.05.015},
   author = {Pan, Y. and Er, M. J. and Li, X. and Yu, H. and Gouriveau, R.},
   year = {2014}
}

@article{Pan2016,
   issn = {18728286},
   pages = {64--72},
   volume = {185},
   title = {{Remaining useful life estimation using an inverse Gaussian degradation model}},
   journal = {Neurocomputing},
   doi = {10.1016j.neucom.2015.12.041},
   author = {Pan, D. and Liu, J. B. and Cao, J.},
   publisher = {Elsevier},
   year = {2016}
}

@article{Pandey2009,
   issn = {15732479},
   pages = {145--156},
   volume = {5},
   title = {{The influence of temporal uncertainty of deterioration on life-cycle management of structures}},
   journal = {Structure and Infrastructure Engineering},
   doi = {10.108015732470601012154},
   author = {Pandey, M. D. and Yuan, X. X. and van Noortwijk, J. M.},
   number = {2},
   year = {2009}
}

@article{Paris1963,
   issn = {1528901X},
   pages = {528--533},
   volume = {85},
   title = {{A critical analysis of crack propagation laws}},
   journal = {Journal of Fluids Engineering, Transactions of the ASME},
   doi = {10.11151.3656900},
   author = {Paris, P. and Erdogan, F.},
   number = {4},
   year = {1963}
}

@article{Peng2010,
   issn = {02683768},
   pages = {297--313},
   volume = {50},
   title = {{Current status of machine prognostics in condition-based maintenance A review}},
   journal = {International Journal of Advanced Manufacturing Technology},
   doi = {10.1007s00170-009-2482-0},
   author = {Peng, Y. and Dong, M. and Zuo, M. J.},
   number = {1-4},
   year = {2010}
}

@article{Peng2019,
   issn = {0307904X},
   pages = {837--852},
   volume = {75},
   title = {{The transformed inverse Gaussian process as an age- and state-dependent degradation model}},
   journal = {Applied Mathematical Modelling},
   doi = {10.1016j.apm.2019.07.004},
   author = {Peng, W. and Zhu, S. P. and Shen, L.},
   publisher = {Elsevier Inc.},
   year = {2019}
}

@article{Pratama2014,
   issn = {2162237X},
   pages = {55--68},
   volume = {25},
   title = {{PANFIS A novel incremental learning machine}},
   journal = {IEEE Transactions on Neural Networks and Learning Systems},
   doi = {10.1109TNNLS.2013.2271933},
   author = {Pratama, M. and Anavatti, S. G. and Angelov, P. P. and Lughofer, E.},
   number = {1},
   year = {2014}
}

@article{Qian2014,
   pages = {2599--2610},
   volume = {63},
   title = {Bearing Degradation Evaluation Using Recurrence Quantification Analysis and {K}alman Filter},
   journal = {{IEEE} Transactions on Instrumentation and Measurement},
   doi = {10.1109tim.2014.2313034},
   author = {Qian, Y. and Yan, R. and Hu, S.},
   number = {11},
   year = {2014}
}

@article{Qian2015,
   issn = {00189456},
   pages = {2696--2707},
   volume = {64},
   title = {{Remaining Useful Life Prediction of Rolling Bearings Using an Enhanced Particle Filter}},
   journal = {IEEE Transactions on Instrumentation and Measurement},
   doi = {10.1109TIM.2015.2427891},
   author = {Qian, Y. and Yan, R.},
   number = {10},
   year = {2015}
}

@article{Qiu2003,
   issn = {14740346},
   pages = {127--140},
   volume = {17},
   title = {{Robust performance degradation assessment methods for enhanced rolling element bearing prognostics}},
   journal = {Advanced Engineering Informatics},
   doi = {10.1016j.aei.2004.08.001},
   author = {Qiu, H. and Lee, J. and Lin, J. and Yu, G.},
   number = {3-4},
   year = {2003}
}

@article{Ragab2016,
   month = {jan},
   issn = {0956-5515},
   pages = {255--274},
   volume = {30},
   title = {{Prognostics of multiple failure modes in rotating machinery using a pattern-based classifier and cumulative incidence functions}},
   journal = {Journal of Intelligent Manufacturing},
   doi = {10.1007s10845-016-1244-8},
   author = {Ragab, A. and Yacout, S. and Ouali, M. and Osman, H.},
   publisher = {Springer US},
   number = {1},
   year = {2019}
}

@article{Ramasso2013,
   issn = {21682267},
   pages = {37--50},
   volume = {43},
   title = {{Joint prediction of continuous and discrete states in time-series based on belief functions}},
   journal = {IEEE Transactions on Cybernetics},
   doi = {10.1109TSMCB.2012.2198882},
   author = {Ramasso, E. and Rombaut, M. and Zerhouni, N.},
   number = {1},
   year = {2013}
}

@article{Ramasso2014,
   issn = {10636706},
   pages = {395--405},
   volume = {22},
   title = {{Making use of partial knowledge about hidden states in HMMs An approach based on belief functions}},
   journal = {IEEE Transactions on Fuzzy Systems},
   doi = {10.1109TFUZZ.2013.2259496},
   author = {Ramasso, E. and Denoeux, T.},
   number = {2},
   year = {2014}
}

@article{RazaviFar2019,
   issn = {09574174},
   pages = {709--723},
   volume = {115},
   title = {{An integrated impu-tation-prediction scheme for prognostics of battery data with missing observations}},
   journal = {Expert Systems with Applications},
   doi = {10.1016j.eswa.2018.08.033},
   author = {Razavi-Far, R. and Chakrabarti, S. and Saif, M. and Zio, E.},
   publisher = {Elsevier Ltd},
   year = {2019},
   isbn = {1519971362}
}

@article{Rong2006,
   issn = {01650114},
   pages = {1260--1275},
   volume = {157},
   title = {{Sequential Adaptive Fuzzy Inference System (SAFIS) for nonlinear system identification and prediction}},
   journal = {Fuzzy Sets and Systems},
   doi = {10.1016j.fss.2005.12.011},
   author = {Rong, H. J. and Sundararajan, N. and Huang, G. B. and Saratchandran, P.},
   number = {9},
   year = {2006}
}

@article{Sankararaman2015,
   issn = {10961216},
   pages = {228--247},
   volume = {52-53},
   title = {{Significance, interpretation, and quantification of uncertainty in prognostics and remaining useful life prediction}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2014.05.029},
   author = {Sankararaman, S.},
   publisher = {Elsevier},
   number = {1},
   year = {2015}
}

@inproceedings{Saxena2008_data,
   month = {October},
   title = {Damage propagation modeling for aircraft engine run-to-failure simulation},
   doi = {10.1109phm.2008.4711414},
   author = {Saxena, A. and Goebel, K. and Simon, D. and Eklund, N.},
   publisher = {{IEEE}},
   booktitle = {2008 International Conference on Prognostics and Health Management},
   year = {2008}
}

@article{Scanlon2013,
   issn = {00189456},
   pages = {95--108},
   volume = {62},
   title = {{Residual life prediction of rotating machines using acoustic noise signals}},
   journal = {IEEE Transactions on Instrumentation and Measurement},
   doi = {10.1109TIM.2012.2212508},
   author = {Scanlon, P. and Kavanagh, D. F. and Boland, F. M.},
   number = {1},
   year = {2013}
}

@inproceedings{Schwabacher2005,
   month = {sep},
   pages = {1--5},
   title = {{A Survey of Data-Driven Prognostics}},
   doi = {10.25146.2005-7002},
   author = {Schwabacher, M.},
   publisher = {American Institute of Aeronautics and Astronautics},
   booktitle = {Infotech@ Aerospace},
   number = {September},
   year = {2005},
   isbn = {978-1-62410-069-7},
   address = {Reston, Virigina}
}

@book{Shing1997,
   pages = {652},
   title = {{Neuro-Fuzzy and Soft Computing A Computational Approach to Learning and Machine Intelligence}},
   author = {Jang, J. R. and Sun, C. and Mizutani, E.},
   edition = {First Edit},
   publisher = {Prentice Hall},
   year = {1996}
}

@article{Si2011,
   issn = {03772217},
   pages = {1--14},
   volume = {213},
   title = {{Remaining useful life estimation - A review on the statistical data driven approaches}},
   journal = {European Journal of Operational Research},
   doi = {10.1016j.ejor.2010.11.018},
   author = {Si, X. S. and Wang, W. and Hu, C. H. and Zhou, D. H.},
   publisher = {Elsevier B.V.},
   number = {1},
   year = {2011}
}

@article{Si2013,
   issn = {08883270},
   pages = {219--237},
   volume = {35},
   title = {{A Wiener-process-based degradation model with a recursive filter algorithm for remaining useful life estimation}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2012.08.016},
   author = {Si, X. S. and Wang, W. and Hu, C. H. and Chen, M. Y. and Zhou, D. H.},
   publisher = {Elsevier},
   number = {1-2},
   year = {2013}
}

@article{Sikorska2011,
   issn = {08883270},
   pages = {1803--1836},
   volume = {25},
   title = {{Prognostic modelling options for remaining useful life estimation by industry}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2010.11.018},
   author = {Sikorska, J. Z. and Hodkiewicz, M. and Ma, L.},
   number = {5},
   year = {2011}
}

@article{Silva2014,
   issn = {15684946},
   pages = {194--209},
   volume = {14},
   title = {{A fast learning algorithm for evolving neo-fuzzy neuron}},
   journal = {Applied Soft Computing Journal},
   doi = {10.1016j.asoc.2013.03.022},
   author = {Silva, A. M. and Caminhas, W. and Lemos, A. and Gomide, F.},
   publisher = {Elsevier B.V.},
   number = {PART B},
   year = {2014}
}

@article{Singleton2015,
   pages = {1781--1790},
   volume = {62},
   title = {Extended {K}alman Filtering for Remaining-Useful-Life Estimation of Bearings},
   journal = {{IEEE} Transactions on Industrial Electronics},
   doi = {10.1109tie.2014.2336616},
   author = {Singleton, R. K. and Strangas, E. G. and Aviyente, S.},
   number = {3},
   year = {2015}
}

@article{Smola2004,
   month = {aug},
   issn = {0960-3174},
   pages = {199--222},
   volume = {14},
   title = {{A tutorial on support vector regression}},
   journal = {Statistics and Computing},
   doi = {10.1023BSTCO.0000035301.49549.88},
   author = {Smola, A. J. and Sch{{o}}lkopf, B.},
   number = {3},
   year = {2004}
}

@article{Song2018,
   issn = {24725862},
   pages = {853--867},
   volume = {50},
   title = {{Statistical degradation modeling and prognostics of multiple sensor signals via data fusion A composite health index approach}},
   journal = {IISE Transactions},
   doi = {10.108024725854.2018.1440673},
   author = {Song, C. and Liu, K.},
   publisher = {Taylor {&} Francis},
   number = {10},
   year = {2018}
}

@article{Soualhi2014,
   issn = {02780046},
   pages = {2864--2874},
   volume = {61},
   title = {{Prognosis of bearing failures using hidden markov models and the adaptive neuro-fuzzy inference system}},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2013.2274415},
   author = {Soualhi, A. and Razik, H. and Clerc, G. and Doan, D. D.},
   number = {6},
   year = {2014}
}

@article{Soualhi2015,
   issn = {00189456},
   pages = {52--62},
   volume = {64},
   title = {{Bearing health monitoring based on hilbert-huang transform, support vector machine, and regression}},
   journal = {IEEE Transactions on Instrumentation and Measurement},
   doi = {10.1109TIM.2014.2330494},
   author = {Soualhi, A. and Medjaher, K. and Zerhouni, N.},
   number = {1},
   year = {2015}
}

@article{Sun2018,
   issn = {00189529},
   pages = {1294--1303},
   volume = {67},
   title = {{A Hybrid Approach to Cutting Tool Remaining Useful Life Prediction Based on the Wiener Process}},
   journal = {IEEE Transactions on Reliability},
   doi = {10.1109TR.2018.2831256},
   author = {Sun, H. and Cao, D. and Zhao, Z. and Kang, X.},
   publisher = {IEEE},
   number = {3},
   year = {2018}
}

@article{Sutrisno2012,
   pages = {1--7},
   volume = {2},
   title = {{Estimation of remaining useful life of ball bearings using data driven methodologies}},
   journal = {PHM 2012 - 2012 IEEE Int. Conf.on Prognostics and Health Management Enhancing Safety, Efficiency, Availability, and Effectiveness of Systems Through PHM Technology and Application, Conference Program},
   doi = {10.1109ICPHM.2012.6299548},
   author = {Sutrisno, E. and Oh, H. and Vasan, A. S. S. and Pecht, M.},
   year = {2012},
   isbn = {9781467303569}
}

@article{Takagi1985FuzzyIO,
   month = {jan},
   issn = {0018-9472},
   pages = {116--132},
   volume = {SMC-15},
   title = {{Fuzzy identification of systems and its applications to modeling and control}},
   journal = {IEEE Transactions on Systems, Man, and Cybernetics},
   doi = {10.1109TSMC.1985.6313399},
   author = {Takagi, T. and Sugeno, M.},
   number = {1},
   year = {1985}
}

@article{Tang2014,
   pages = {520--547},
   volume = {7},
   title = {Remaining useful life prediction of lithium-ion batteries based on the {W}iener process with measurement error},
   journal = {Energies},
   doi = {10.3390en7020520},
   author = {Tang, S. J. and Yu, C. Q. and Wang, X. and Guo, X. S. and Si, X. S.},
   number = {2},
   year = {2014}
}

@article{Tao2018,
   issn = {09518320},
   pages = {35--49},
   volume = {177},
   title = {{A novel support vector regression method for online reliability prediction under multi-state varying operating conditions}},
   journal = {Reliability Engineering and System Safety},
   doi = {10.1016j.ress.2018.04.027},
   author = {Tao, T. and Zio, E. and Zhao, W.},
   publisher = {Elsevier Ltd},
   year = {2018}
}

@article{TobonMejia2012,
   issn = {08883270},
   pages = {167--182},
   volume = {28},
   title = {{CNC machine tools wear diagnostic and prognostic by using dynamic Bayesian networks}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016j.ymssp.2011.10.018},
   author = {Tobon-Mejia, D. A. and Medjaher, K. and Zerhouni, N.},
   publisher = {Elsevier},
   year = {2012}
}

@article{TobonMejia2012TR,
   month = {jun},
   issn = {0018-9529},
   pages = {491--503},
   volume = {61},
   title = {{A Data-Driven Failure Prognostics Method Based on Mixture of Gaussians Hidden Markov Models}},
   journal = {IEEE Transactions on Reliability},
   doi = {10.1109TR.2012.2194177},
   author = {Tobon-Mejia, D. A. and Medjaher, K. and Zerhouni, N. and Tripot, G.},
   number = {2},
   year = {2012}
}

@article{Tsui2015,
   issn = {15635147},
   title = {{Prognostics and health management A review on data driven approaches}},
   volume = {2015},
   journal = {Mathematical Problems in Engineering},
   doi = {10.11552015793161},
   author = {Tsui, K. L. and Chen, N. and Zhou, Q. and Hai, Y. and Wang, W.},
   year = {2015}
}

@article{Tzafestas2001,
   issn = {10834419},
   pages = {797--802},
   volume = {31},
   title = {{NeuroFAST On-line neuro-fuzzy ART-based structure and parameter learning TSK model}},
   journal = {IEEE Transactions on Systems, Man, and Cybernetics, Part B Cybernetics},
   doi = {10.11093477.956041},
   author = {Tzafestas, S. G. and Zikidis, K. C.},
   number = {5},
   year = {2001}
}

@book{Vapnik1999,
   title = {{The Nature of Statistical Learning Theory}},
   doi = {10.1007978-1-4757-3264-1},
   author = {Vapnik, V. N.},
   publisher = {Springer New York},
   year = {2000},
   isbn = {978-1-4419-3160-3},
   address = {New York, NY}
}

@article{Vargas2019,
  doi = {10.1016j.petrol.2019.106223},
  year = {2019},
  month = oct,
  publisher = {Elsevier {BV}},
  volume = {181},
  pages = {106223},
  author = {Vargas, R. E. V. and Munaro, C. J. and Ciarelli, P. M. and Medeiros, A. G. and do Amaral, B. G. and Barrionuevo, D. C. and de Ara{'{u}}jo, J. C. D. and Ribeiro, J. L. and Magalh{~{a}}es, L. P.},
  title = {A realistic and public dataset with rare undesirable real events in oil wells},
  journal = {Journal of Petroleum Science and Engineering}
}

@article{Walker2015,
   issn = {03787753},
   pages = {1--12},
   volume = {287},
   title = {{Comparison of a particle filter and other state estimation methods for prognostics of lithium-ion batteries}},
   journal = {Journal of Power Sources},
   doi = {10.1016j.jpowsour.2015.04.020},
   author = {Walker, E. and Rayman, S. and White, R. E.},
   publisher = {Elsevier B.V},
   year = {2015}
}

@inproceedings{Wang2012,
   month = {jun},
   pages = {1--7},
   title = {{Bearing life prediction based on vibration signals A case study and lessons learned}},
   doi = {10.1109ICPHM.2012.6299547},
   author = {Wang, T.},
   publisher = {IEEE},
   booktitle = {2012 IEEE Conference on Prognostics and Health Management},
   year = {2012},
   isbn = {978-1-4673-0358-3}
}

@article{Wang2016,
   issn = {15513203},
   pages = {924--932},
   volume = {12},
   title = {{A Two-Stage Data-Driven-Based Prognostic Approach for Bearing Degradation Problem}},
   journal = {IEEE Transactions on Industrial Informatics},
   doi = {10.1109TII.2016.2535368},
   author = {Wang, Y. and Peng, Y. and Zi, Y. and Jin, X. and Tsui, K. L.},
   number = {3},
   year = {2016}
}

@article{Wang2018,
   issn = {03787753},
   pages = {49--54},
   volume = {401},
   title = {{A hybrid model based on support vector regression and differential evolution for remaining useful lifetime prediction of lithium-ion batteries}},
   journal = {Journal of Power Sources},
   doi = {10.1016j.jpowsour.2018.08.073},
   author = {Wang, F. K. and Mamo, T.},
   publisher = {Elsevier},
   number = {March},
   year = {2018}
}

@article{Wang2020,
   issn = {18790682},
   pages = {642--650},
   volume = {145},
   title = {{An integrated fault diagnosis and prognosis approach for predictive maintenance of wind turbine bearing with limited samples}},
   journal = {Renewable Energy},
   doi = {10.1016j.renene.2019.06.103},
   author = {Wang, J. and Liang, Y. and Zheng, Y. and Gao, R. X. and Zhang, F.},
   publisher = {Elsevier Ltd},
   year = {2020}
}

@article{Wang_2004,
   issn = {08883270},
   pages = {813--831},
   volume = {18},
   title = {{Prognosis of machine health condition using neuro-fuzzy systems}},
   journal = {Mechanical Systems and Signal Processing},
   doi = {10.1016S0888-3270(03)00079-7},
   author = {Wang, W. Q. and Golnaraghi, M. F. and Ismail, F.},
   number = {4},
   year = {2004},
   isbn = {1519888619}
}

@article{WeifengLiu2009,
   issn = {1053587X},
   pages = {3801--3814},
   volume = {57},
   title = {{Extended kernel recursive least squares algorithm}},
   journal = {IEEE Transactions on Signal Processing},
   doi = {10.1109TSP.2009.2022007},
   author = {Liu, W. and Park, I. and Wang, Y. and Principe, J. C.},
   number = {10},
   year = {2009}
}

@article{Widodo2011,
   pages = {2592--2599},
   volume = {38},
   title = {{Application of relevance vector machine and survival probability to machine degradation assessment}},
   journal = {Expert Systems with Applications},
   doi = {10.1016j.eswa.2010.08.049},
   author = {Widodo, A. and Yang, B. S.},
   publisher = {Elsevier Ltd},
   number = {3},
   year = {2011}
}

@article{Wu2000,
   issn = {10834419},
   pages = {358--364},
   volume = {30},
   title = {{Dynamic fuzzy neural networks - a novel approach to function approximation}},
   journal = {IEEE Transactions on Systems, Man, and Cybernetics, Part B Cybernetics},
   doi = {10.11093477.836384},
   author = {Wu, S. and Er, M. J.},
   number = {2},
   year = {2000}
}

@article{Wu2001,
   issn = {10636706},
   pages = {578--594},
   volume = {9},
   title = {{A fast approach for automatic generation of fuzzy rules by generalized dynamic fuzzy neural networks}},
   journal = {IEEE Transactions on Fuzzy Systems},
   doi = {10.110991.940970},
   author = {Wu, S. and Er, M. J. and Gao, Y.},
   number = {4},
   year = {2001}
}

@article{Wu2018,
   pages = {13--23},
   volume = {68},
   title = {Multi-sensor information fusion for remaining useful life prediction of machining tools by adaptive network based fuzzy inference system},
   journal = {Applied Soft Computing Journal},
   doi = {10.1016j.asoc.2018.03.043},
   author = {Wu, J. and Su, Y. and Cheng, Y. and Shao, X. and Deng, C. and Liu, C.},
   publisher = {Elsevier B.V.},
   year = {2018}
}

@article{Xi2014,
   issn = {09518320},
   pages = {72--82},
   volume = {132},
   title = {{A copula-based sampling method for data-driven prognostics}},
   journal = {Reliability Engineering and System Safety},
   doi = {10.1016j.ress.2014.06.014},
   author = {Xi, Z. and Jing, R. and Wang, P. and Hu, C.},
   publisher = {Elsevier},
   year = {2014}
}

@article{Xiao_2015,
   issn = {15728145},
   pages = {1893--1914},
   volume = {28},
   title = {{A novel approach for bearing remaining useful life estimation under neither failure nor suspension histories condition}},
   journal = {Journal of Intelligent Manufacturing},
   doi = {10.1007s10845-015-1077-x},
   author = {Xiao, L. and Chen, X. and Zhang, X. and Liu, M.},
   publisher = {Springer US},
   number = {8},
   year = {2017}
}

@article{Xu2014,
   issn = {1530437X},
   pages = {1124--1132},
   volume = {14},
   title = {{PHM-oriented integrated fusion prognostics for aircraft engines based on sensor data}},
   journal = {IEEE Sensors Journal},
   doi = {10.1109JSEN.2013.2293517},
   author = {Xu, J. and Wang, Y. and Xu, L.},
   number = {4},
   year = {2014}
}

@article{Yager1990,
   pages = {1229--1234},
   volume = {20},
   title = {A model of participatory learning},
   journal = {{IEEE} Transactions on Systems,  Man,  and Cybernetics},
   doi = {10.110921.59986},
   author = {Yager, R. R.},
   publisher = {Institute of Electrical and Electronics Engineers ({IEEE})},
   number = {5},
   year = {1990}
}

@article{Yang2016,
   issn = {02780046},
   pages = {2633--2644},
   volume = {63},
   title = {{Health index-based prognostics for remaining useful life predictions in electrical machines}},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2016.2515054},
   author = {Yang, F. and Habibullah, M. S. and Zhang, T. and Xu, Z. and Lim, P. and Nadarajan, S.},
   number = {4},
   year = {2016}
}

@article{Yen2004,
   pages = {82--91},
   volume = {146},
   title = {{Estimation of tool wear in orthogonal cutting using the finite element analysis}},
   journal = {Journal of Materials Processing Technology},
   doi = {10.1016S0924-0136(03)00847-1},
   author = {Yen, Y. C. and S{{o}}hner, J. and Lilly, B. and Altan, T.},
   number = {1},
   year = {2004}
}

@article{Yiu2007,
   issn = {01968904},
   pages = {2276--2285},
   volume = {48},
   title = {{Multiple ARMAX modeling scheme for forecasting air conditioning system performance}},
   journal = {Energy Conversion and Management},
   doi = {10.1016j.enconman.2007.03.018},
   author = {Yiu, J. C. M. and Wang, S.},
   number = {8},
   year = {2007}
}

@article{Yu2015,
   issn = {02780046},
   pages = {503--515},
   volume = {62},
   title = {{An integrated approach to prognosis of hybrid systems with unknown mode changes}},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2014.2327557},
   author = {Yu, M. and Wang, D. and Luo, M.},
   number = {1},
   year = {2015}
}

@article{Zaidi2011,
   issn = {02780046},
   pages = {1695--1706},
   volume = {58},
   title = {{Prognosis of gear failures in dc starter motors using hidden Markov models}},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2010.2052540},
   author = {Zaidi, S. S. H. and Aviyente, S. and Salman, M. and Shin, K. K. and Strangas, E. G.},
   number = {5},
   year = {2011}
}

@article{Zhang2011,
   issn = {02780046},
   pages = {2011--2018},
   volume = {58},
   title = {{A probabilistic fault detection approach Application to bearing fault detection}},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2010.2058072},
   author = {Zhang, B. and Sconyers, C. and Byington, C. and Patrick, R. and Orchard, M. E. and Vachtsevanos, G.},
   number = {5},
   year = {2011}
}

@article{Zhang2015,
   issn = {00189529},
   pages = {1214--1228},
   volume = {64},
   title = {{An Age- and State-Dependent Nonlinear Prognostic Model for Degrading Systems}},
   journal = {IEEE Transactions on Reliability},
   doi = {10.1109TR.2015.2419220},
   author = {Zhang, Z. X. and Si, X. S. and Hu, C. H.},
   number = {4},
   year = {2015}
}

@article{Zhang2015qrei,
   issn = {10991638},
   pages = {547--554},
   volume = {32},
   title = {{Degradation Feature Selection for Remaining Useful Life Prediction of Rolling Element Bearings}},
   journal = {Quality and Reliability Engineering International},
   doi = {10.1002qre.1771},
   author = {Zhang, B. and Zhang, L. and Xu, J.},
   number = {2},
   year = {2016}
}

@article{Zhang2018,
   issn = {03772217},
   pages = {775--796},
   volume = {271},
   title = {{Degradation data analysis and remaining useful life estimation A review on Wiener-process-based methods}},
   journal = {European Journal of Operational Research},
   doi = {10.1016j.ejor.2018.02.033},
   author = {Zhang, Z. and Si, X. and Hu, C. and Lei, Y.},
   publisher = {Elsevier B.V.},
   number = {3},
   year = {2018}
}

@article{Zhang_2017,
   issn = {21622388},
   pages = {2306--2318},
   volume = {28},
   title = {{Multiobjective Deep Belief Networks Ensemble for Remaining Useful Life Estimation in Prognostics}},
   journal = {IEEE Transactions on Neural Networks and Learning Systems},
   doi = {10.1109TNNLS.2016.2582798},
   author = {Zhang, C. and Lim, P. and Qin, A. K. and Tan, K. C.},
   number = {10},
   year = {2017}
}

@article{Zhao2016,
   pages = {41--55},
   volume = {86},
   title = {Bearing remaining useful life estimation based on time{textendash}frequency representation and supervised dimensionality reduction},
   journal = {Measurement},
   doi = {10.1016j.measurement.2015.11.047},
   author = {Zhao, M. and Tang, B. and Tan, Q.},
   year = {2016}
}

@article{Zhou2016,
   issn = {00262714},
   pages = {265--273},
   volume = {65},
   title = {{Lithium-ion batteries remaining useful life prediction based on a mixture of empirical mode decomposition and ARIMA model}},
   journal = {Microelectronics Reliability},
   doi = {10.1016j.microrel.2016.07.151},
   author = {Zhou, Y. and Huang, M.},
   publisher = {Elsevier Ltd},
   year = {2016}
}

@article{Zhou2018,
   issn = {15635147},
   title = {{Prognostics for state of health of lithium-ion batteries based on Gaussian process regression}},
   volume = {2018},
   journal = {Mathematical Problems in Engineering},
   doi = {10.115520188358025},
   author = {Zhou, D. and Yin, H. and Fu, P. and Song, X. and Lu, W. and Yuan, L. and Fu, Z.},
   year = {2018}
}

@article{Zurita2014,
   title = {{Distributed neuro-fuzzy feature forecasting approach for condition monitoring}},
   journal = {19th IEEE International Conference on Emerging Technologies and Factory Automation, ETFA 2014},
   doi = {10.1109ETFA.2014.7005180},
   author = {Zurita, D. and Carino, J. A. and Delgado, M. and Ortega, J. A.},
   year = {2014},
   isbn = {9781479948468}
}

@article{angelov2010evolving,
   pages = {21--50},
   title = {{Evolving Takagi-Sugeno Fuzzy Systems from Streaming Data (eTS+)}},
   journal = {Evolving Intelligent Systems Methodology and Applications},
   doi = {10.10029780470569962.ch2},
   author = {Angelov, P.},
   year = {2010},
   isbn = {9780470287194}
}

@article{cosme2018novel,
   issn = {02780046},
   pages = {519--528},
   volume = {66},
   title = {{A Novel Fault-Prognostic Approach Based on Interacting Multiple Model Filters and Fuzzy Systems}},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2018.2826449},
   author = {Cosme, L. B. and Caminhas, W. M. and D'Angelo, M. F. S. V. and Palhares, R. M.},
   number = {1},
   year = {2019}
}

@article{gibbs2002choosing,
   issn = {03067734},
   pages = {419--435},
   volume = {70},
   title = {{On choosing and bounding probability metrics}},
   journal = {International Statistical Review},
   doi = {10.1111j.1751-5823.2002.tb00178.x},
   author = {Gibbs, A. L. and Su, F. E.},
   number = {3},
   year = {2002}
}

@book{gubner2006probability,
   title = {Probability and random processes for electrical and computer engineers},
   author = {Gubner, J.},
   publisher = {Cambridge University Press},
   year = {2006},
   isbn = {978-0-521-86470-1},
   address = {New York Cambridge}
}

@article{javed2014enabling,
   issn = {02780046},
   pages = {647--656},
   volume = {62},
   title = {{Enabling health monitoring approach based on vibration data for accurate prognostics}},
   journal = {IEEE Transactions on Industrial Electronics},
   doi = {10.1109TIE.2014.2327917},
   author = {Javed, K. and Gouriveau, R. and Zerhouni, N. and Nectoux, P.},
   number = {1},
   year = {2015}
}

@article{kasabov2002denfis,
   month = {April},
   pages = {144--154},
   volume = {10},
   title = {{DENFIS} dynamic evolving neural-fuzzy inference system and its application for time-series prediction},
   journal = {{IEEE} Transactions on Fuzzy Systems},
   doi = {10.110991.995117},
   author = {Kasabov, N. K. and Song, Q.},
   publisher = {Institute of Electrical and Electronics Engineers ({IEEE})},
   number = {2},
   year = {2002}
}

@article{krjanc2019,
   issn = {00200255},
   pages = {344--368},
   volume = {490},
   title = {{Evolving fuzzy and neuro-fuzzy approaches in clustering, regression, identification, and classification A Survey}},
   journal = {Information Sciences},
   doi = {10.1016j.ins.2019.03.060},
   author = {{v{S}}krjanc, I. and Iglesias, J. and Sanchis, A. and Leite, D. and Lughofer, E. and Gomide, F.},
   year = {2019}
}

@article{leite2012evolving,
   issn = {18686478},
   pages = {65--79},
   volume = {3},
   title = {{Evolving fuzzy granular modeling from nonstationary fuzzy data streams}},
   journal = {Evolving Systems},
   doi = {10.1007s12530-012-9050-9},
   author = {Leite, D. and Ballini, R. and Costa, P. and Gomide, F.},
   number = {2},
   year = {2012}
}

@article{mamdani1974application,
   issn = {00203270},
   pages = {1585--1588},
   volume = {121},
   title = {{Application of Fuzzy Algorithms for Control of Simple Dynamic Plant.}},
   journal = {Proceedings of the Institution of Electrical Engineers},
   doi = {10.1049piee.1974.0328},
   author = {Mamdani, E. H.},
   number = {12},
   year = {1974}
}

@inproceedings{nectoux2012pronostia,
   month = {June},
   pages = {1-8},
   volume = {sur CD ROM},
   title = {{PRONOSTIA  An experimental platform for bearings accelerated degradation tests.}},
   author = {Nectoux, P. and Gouriveau, R. and Medjaher, K. and Ramasso, E. and Chebel-Morello, B. and Zerhouni, N. and Varnier, C.},
   publisher = {{IEEE Catalog Number  CPF12PHM-CDR}},
   booktitle = {{IEEE International Conference on Prognostics and Health Management, PHM'12.}},
   year = {2012},
   address = {Denver, Colorado, United States}
}

@inproceedings{saha2009modeling,
   title = {Modeling Li-ion battery capacity depletion in a particle filtering framework},
   pages = {2909--2924},
   author = {Saha, B. and Goebel, K.},
   booktitle = {Proceedings of the annual conference of the prognostics and health management society},
   year = {2009}
}

@article{saxena2008metrics,
   title = {{Metrics for evaluating performance of prognostic techniques}},
   journal = {2008 International Conference on Prognostics and Health Management, PHM 2008},
   doi = {10.1109PHM.2008.4711436},
   author = {Saxena, A. and Celaya, J. and Balaban, E. and Goebel, K. and Saha, B. and Saha, S. and Schwabacher, M.},
   year = {2008},
   isbn = {9781424419357}
}

@book{toms2008machinery,
   title = {Machinery Oil Analysis Methods, Automation and Benefits - a Guide for Maintenance Managers, Supervisors & Technicians},
   author = {Toms, L. A. and Toms, A. M.},
   publisher = {Society of Tribologists and Lubrication Engineers},
   year = {2008},
   isbn = {9780981751207}
}

@article{vanNoortwijk2009,
   issn = {09518320},
   pages = {2--21},
   volume = {94},
   title = {{A survey of the application of gamma processes in maintenance}},
   journal = {Reliability Engineering and System Safety},
   doi = {10.1016j.ress.2007.03.019},
   author = {van Noortwijk, J. M.},
   number = {1},
   year = {2009}
}

@inproceedings{yamakawa1992neo,
   title = {A neo fuzzy neuron and its applications to system identification and prediction of the system behavior},
   pages = {477--483},
   author = {Yamakawa, T. and Uchino, E. and Miki, T. and Kusanagi, H.},
   publisher = {Fuzzy Logic Systems Institute},
   booktitle = {Proc. of the 2nd Int. Conf. on Fuzzy Logic & Neural Networks},
   year = {1992}
}


